Electrokinetically enhanced cross-stream particle migration in viscoelastic flows

Advancements in understanding the lateral migration of particles have helped in enhanced separation in microfluidic devices. In this work, we investigate the effects of electrokinetics on the particle migration in a viscoelastic flow, where the electric field is applied parallel to the flow. Through experiments and theoretical analysis, we show that the interaction of electrokinetic and rheological effects can result in an enhancement in the migration by an order of magnitude. The theoretical analysis, in agreement with experiments, demonstrates that the particles can be focused at different equilibrium positions based on their intrinsic electrical properties.

==> Components.txt <==
x	EVM	VM	MM
0.02	3.23E-06	2.14E-07	4.20E-06
0.03	3.77E-06	2.50E-07	9.88E-07
0.04	4.09E-06	2.71E-07	3.46E-07
0.05	4.27E-06	2.83E-07	1.51E-07
0.06	4.37E-06	2.90E-07	7.65E-08
0.07	4.42E-06	2.94E-07	4.27E-08
0.08	4.44E-06	2.95E-07	2.57E-08
0.09	4.42E-06	2.94E-07	1.64E-08
0.1	4.39E-06	2.92E-07	1.10E-08
0.11	4.35E-06	2.88E-07	7.59E-09
0.12	4.29E-06	2.84E-07	5.42E-09
0.13	4.22E-06	2.80E-07	3.98E-09
0.14	4.14E-06	2.75E-07	2.98E-09
0.15	4.06E-06	2.69E-07	2.28E-09
0.16	3.97E-06	2.63E-07	1.77E-09
0.17	3.88E-06	2.57E-07	1.40E-09
0.18	3.78E-06	2.51E-07	1.12E-09
0.19	3.68E-06	2.44E-07	9.06E-10
0.2	3.58E-06	2.37E-07	7.41E-10
0.21	3.47E-06	2.30E-07	6.11E-10
0.22	3.36E-06	2.23E-07	5.09E-10
0.23	3.25E-06	2.16E-07	4.27E-10
0.24	3.14E-06	2.09E-07	3.60E-10
0.25	3.03E-06	2.01E-07	3.06E-10
0.26	2.92E-06	1.94E-07	2.62E-10
0.27	2.80E-06	1.86E-07	2.25E-10
0.28	2.69E-06	1.78E-07	1.94E-10
0.29	2.57E-06	1.70E-07	1.68E-10
0.3	2.45E-06	1.63E-07	1.46E-10
0.31	2.33E-06	1.55E-07	1.27E-10
0.32	2.21E-06	1.47E-07	1.11E-10
0.33	2.09E-06	1.39E-07	9.77E-11
0.34	1.97E-06	1.31E-07	8.57E-11
0.35	1.85E-06	1.23E-07	7.54E-11
0.36	1.73E-06	1.15E-07	6.62E-11
0.37	1.61E-06	1.07E-07	5.82E-11
0.38	1.49E-06	9.86E-08	5.10E-11
0.39	1.36E-06	9.05E-08	4.46E-11
0.4	1.24E-06	8.23E-08	3.89E-11
0.41	1.12E-06	7.41E-08	3.37E-11
0.42	9.93E-07	6.59E-08	2.90E-11
0.43	8.70E-07	5.77E-08	2.46E-11
0.44	7.46E-07	4.95E-08	2.05E-11
0.45	6.22E-07	4.13E-08	1.68E-11
0.46	4.98E-07	3.30E-08	1.32E-11
0.47	3.73E-07	2.48E-08	9.74E-12
0.48	2.49E-07	1.65E-08	6.43E-12
0.49	1.24E-07	8.26E-09	3.20E-12
0.5	0	0	0
0.51	-1.24E-07	-8.26E-09	-3.20E-12
0.52	-2.49E-07	-1.65E-08	-6.43E-12
0.53	-3.73E-07	-2.48E-08	-9.74E-12
0.54	-4.98E-07	-3.30E-08	-1.32E-11
0.55	-6.22E-07	-4.13E-08	-1.68E-11
0.56	-7.46E-07	-4.95E-08	-2.05E-11
0.57	-8.70E-07	-5.77E-08	-2.46E-11
0.58	-9.93E-07	-6.59E-08	-2.90E-11
0.59	-1.12E-06	-7.41E-08	-3.37E-11
0.6	-1.24E-06	-8.23E-08	-3.89E-11
0.61	-1.36E-06	-9.05E-08	-4.46E-11
0.62	-1.49E-06	-9.86E-08	-5.10E-11
0.63	-1.61E-06	-1.07E-07	-5.82E-11
0.64	-1.73E-06	-1.15E-07	-6.62E-11
0.65	-1.85E-06	-1.23E-07	-7.54E-11
0.66	-1.97E-06	-1.31E-07	-8.57E-11
0.67	-2.09E-06	-1.39E-07	-9.77E-11
0.68	-2.21E-06	-1.47E-07	-1.11E-10
0.69	-2.33E-06	-1.55E-07	-1.27E-10
0.7	-2.45E-06	-1.63E-07	-1.46E-10
0.71	-2.57E-06	-1.70E-07	-1.68E-10
0.72	-2.69E-06	-1.78E-07	-1.94E-10
0.73	-2.80E-06	-1.86E-07	-2.25E-10
0.74	-2.92E-06	-1.94E-07	-2.62E-10
0.75	-3.03E-06	-2.01E-07	-3.06E-10
0.76	-3.14E-06	-2.09E-07	-3.60E-10
0.77	-3.25E-06	-2.16E-07	-4.27E-10
0.78	-3.36E-06	-2.23E-07	-5.09E-10
0.79	-3.47E-06	-2.30E-07	-6.11E-10
0.8	-3.58E-06	-2.37E-07	-7.41E-10
0.81	-3.68E-06	-2.44E-07	-9.06E-10
0.82	-3.78E-06	-2.51E-07	-1.12E-09
0.83	-3.88E-06	-2.57E-07	-1.40E-09
0.84	-3.97E-06	-2.63E-07	-1.77E-09
0.85	-4.06E-06	-2.69E-07	-2.28E-09
0.86	-4.14E-06	-2.75E-07	-2.98E-09
0.87	-4.22E-06	-2.80E-07	-3.98E-09
0.88	-4.29E-06	-2.84E-07	-5.42E-09
0.89	-4.35E-06	-2.88E-07	-7.59E-09
0.9	-4.39E-06	-2.92E-07	-1.10E-08
0.91	-4.42E-06	-2.94E-07	-1.64E-08
0.92	-4.44E-06	-2.95E-07	-2.57E-08
0.93	-4.42E-06	-2.94E-07	-4.27E-08
0.94	-4.37E-06	-2.90E-07	-7.65E-08
0.95	-4.27E-06	-2.83E-07	-1.51E-07
0.96	-4.09E-06	-2.71E-07	-3.46E-07
0.97	-3.77E-06	-2.50E-07	-9.88E-07
0.98	-3.23E-06	-2.14E-07	-4.20E-06


==> Leal.txt <==
x	PSW	PSW-wall
0	63.36	63.36
0.132	58.51473704	60.51416543
0.264	56.88003181	58.95238659
0.396	55.55885645	57.67643766
0.528	54.4196023	56.56345857
0.66	53.40408568	55.5621216
0.792	52.48015091	54.64456004
0.924	51.62770886	53.79341517
1.056	50.83317674	52.9968957
1.188	50.08684548	52.24649675
1.32	49.38148124	51.53580698
1.452	48.71151818	50.85982687
1.584	48.07256237	50.21455211
1.716	47.46107118	49.59670519
1.848	46.87413774	49.00355515
1.98	46.30934111	48.43279203
2.112	45.76463904	47.88243693
2.244	45.23828958	47.35077593
2.376	44.72879234	46.83612969
2.508	44.23484387	46.3368371
2.64	43.75530309	45.85180077
2.772	43.28916417	45.38005214
2.904	42.83553501	44.92073069
3.036	42.39361994	44.47306738
3.168	41.96270565	44.03637117
3.3	41.54214966	43.61001809
3.432	41.13137085	43.19344221
3.564	40.72984145	42.7861281
3.696	40.33708046	42.38760455
3.828	39.95264796	41.99743928
3.96	39.57614037	41.61523444
4.092	39.20718636	41.24062276
4.224	38.84544332	40.87326422
4.356	38.49059433	40.51283537
4.488	38.14234553	40.15899082
4.62	37.80042382	39.81146129
4.752	37.46457487	39.469996
4.884	37.13456133	39.13436086
5.016	36.81016126	38.80433696
5.148	36.49116682	38.47971916
5.28	36.17738295	38.16031493
5.412	35.86862637	37.84594321
5.544	35.56472456	37.5364335
5.676	35.26551488	37.23162497
5.808	34.97084381	36.93136568
5.94	34.68056626	36.63551195
6.072	34.39454488	36.34392764
6.204	34.11264956	36.05648369
6.336	33.83475682	35.77305751
6.468	33.56074941	35.49353259
6.6	33.29051585	35.21779804
6.732	33.02395004	34.94574824
6.864	32.76095087	34.67728245
6.996	32.50142197	34.41230449
7.128	32.24527131	34.15072251
7.26	31.99241098	33.89244157
7.392	31.74275695	33.63737411
7.524	31.49622878	33.38544009
7.656	31.25274944	33.13656288
7.788	31.01224512	32.89066903
7.92	30.774645	32.64768807
8.052	30.53988112	32.40755239
8.184	30.30788821	32.17019703
8.316	30.07860352	31.93555955
8.448	29.85196672	31.70357988
8.58	29.62791973	31.47420022
8.712	29.40640664	31.24736491
8.844	29.18737356	31.02302028
8.976	28.97076857	30.80111461
9.108	28.75654155	30.58159798
9.24	28.54464414	30.3644222
9.372	28.33502966	30.14954074
9.504	28.127653	29.93690863
9.636	27.92247053	29.72648237
9.768	27.7194401	29.51821992
9.9	27.51852091	29.31208054
10.032	27.31967345	29.10802484
10.164	27.12285949	28.90601462
10.296	26.92804195	28.70601288
10.428	26.73518495	28.50798374
10.56	26.54425363	28.3118924
10.692	26.35521423	28.11770509
10.824	26.16803397	27.92538904
10.956	25.98268101	27.7349124
11.088	25.79912445	27.54624425
11.22	25.61733427	27.35935257
11.352	25.43728129	27.17420804
11.484	25.25893713	26.99078231
11.616	25.08227421	26.8090478
11.748	24.90726569	26.6289777
11.88	24.73388544	26.4505459
12.012	24.56210804	26.27372699
12.144	24.39190872	26.09849622
12.276	24.22326337	25.92482949
12.408	24.05614849	25.75270329
12.54	23.89054116	25.58209474
12.672	23.72641906	25.4129815
12.804	23.5637604	25.2453418
12.936	23.40254394	25.07915441
13.068	23.24274896	24.91439857
13.2	23.08435521	24.75105408
13.332	22.92734294	24.58910115
13.464	22.77169288	24.42852051
13.596	22.61738617	24.26929331
13.728	22.46440441	24.11140112
13.86	22.31272961	23.95482595
13.992	22.16234419	23.79955021
14.124	22.01323096	23.64555668
14.256	21.86537311	23.49282855
14.388	21.7187542	23.34134935
14.52	21.57335814	23.19110297
14.652	21.42916919	23.04207366
14.784	21.28617193	22.89424597
14.916	21.1443513	22.74760482
15.048	21.00369251	22.60213539
15.18	20.86418111	22.4578232
15.312	20.72580292	22.31465406
15.444	20.58854407	22.17261405
15.576	20.45239095	22.03168954
15.708	20.31733023	21.89186717
15.84	20.18334884	21.75313383
15.972	20.05043396	21.61547667
16.104	19.91857303	21.4788831
16.236	19.78775372	21.34334076
16.368	19.65796394	21.20883751
16.5	19.52919183	21.07536146
16.632	19.40142574	20.94290051
16.764	19.27465425	20.81144239
16.896	19.14886614	20.68097586
17.028	19.0240504	20.55148991
17.16	18.90019621	20.42297371
17.292	18.77729296	20.29541663
17.424	18.65533021	20.16880823
17.556	18.53429771	20.04313826
17.688	18.4141854	19.91839665
17.82	18.29498338	19.79457349
17.952	18.17668191	19.67165906
18.084	18.05927146	19.5496438
18.216	17.9427426	19.42851831
18.348	17.82708611	19.30827334
18.48	17.7122929	19.18889982
18.612	17.59835402	19.07038881
18.744	17.48526069	18.95273152
18.876	17.37300426	18.83591931
19.008	17.26157622	18.71994366
19.14	17.15096819	18.60479622
19.272	17.04117195	18.49046874
19.404	16.93217936	18.37695313
19.536	16.82398246	18.2642414
19.668	16.71657338	18.1523257
19.8	16.60994438	18.0411983
19.932	16.50408784	17.93085158
20.064	16.39899625	17.82127806
20.196	16.29466223	17.71247033
20.328	16.19107849	17.60442114
20.46	16.08823786	17.49712332
20.592	15.98613326	17.3905698
20.724	15.88475774	17.28475363
20.856	15.78410443	17.17966795
20.988	15.68416656	17.07530602
21.12	15.58493747	16.97166117
21.252	15.48641059	16.86872684
21.384	15.38857943	16.76649655
21.516	15.2914376	16.66496394
21.648	15.19497881	16.56412271
21.78	15.09919684	16.46396665
21.912	15.00408556	16.36448965
22.044	14.90963893	16.26568568
22.176	14.81585098	16.16754878
22.308	14.72271584	16.07007307
22.44	14.6302277	15.97325278
22.572	14.53838083	15.87708218
22.704	14.44716958	15.78155563
22.836	14.35658838	15.68666757
22.968	14.26663173	15.5924125
23.1	14.17729418	15.49878499
23.232	14.08857038	15.40577971
23.364	14.00045503	15.31339136
23.496	13.91294291	15.22161473
23.628	13.82602886	15.13044466
23.76	13.73970777	15.03987608
23.892	13.65397462	14.94990395
24.024	13.56882443	14.86052332
24.156	13.4842523	14.77172929
24.288	13.40025338	14.68351702


==> Traj_Aku2.txt <==
x	AKU	LEAL	DIFF
0	63.36	63.36	0
0.0132	58.78651512	63.07541654	0.064983355
0.0264	56.77441892	62.8143518	0.091514135
0.0396	55.13389026	62.5712661	0.112687513
0.0528	53.71084722	62.34254081	0.130783236
0.066	52.43879631	62.12565214	0.146770543
0.0792	51.28081521	61.91875403	0.161180891
0.0924	50.21347753	61.7204462	0.17434801
0.1056	49.22061897	61.52963564	0.186500253
0.1188	48.29042199	61.34544915	0.197803442
0.132	47.41387375	61.16717562	0.208383362
0.1452	46.58369274	60.99422647	0.21834142
0.1584	45.7929948	60.82610782	0.22777444
0.1716	45.03738826	60.66240024	0.236742606
0.1848	44.31326294	60.50274384	0.245295165
0.198	43.61760357	60.34682693	0.253473081
0.2112	42.94785739	60.19437741	0.261310909
0.2244	42.30183786	60.04515597	0.268838153
0.2376	41.67765293	59.89895079	0.276080271
0.2508	41.0736507	59.75557324	0.283059432
0.264	40.4883775	59.61485445	0.289795105
0.2772	39.92042988	59.47664252	0.296306252
0.2904	39.36863507	59.34080016	0.302608562
0.3036	38.83198548	59.2072028	0.308715414
0.3168	38.30957739	59.07573696	0.314638781
0.33	37.80059627	58.94629892	0.320389434
0.3432	37.30430464	58.81879356	0.325977105
0.3564	36.82003203	58.69313335	0.331410626
0.3696	36.34716651	58.56923758	0.336698047
0.3828	35.88514763	58.44703156	0.341846726
0.396	35.43346044	58.32644605	0.346863418
0.4092	34.99163028	58.20741669	0.35175434
0.4224	34.55921844	58.0898835	0.356525228
0.4356	34.13581835	57.97379053	0.361181397
0.4488	33.72103993	57.85908541	0.365727962
0.462	33.31451689	57.74571909	0.37016973
0.4752	32.91592337	57.63364552	0.374510942
0.4884	32.52495518	57.5228214	0.378755549
0.5016	32.14132778	57.41320593	0.382907245
0.5148	31.76477449	57.30476066	0.386969488
0.528	31.39504495	57.19744925	0.39094552
0.5412	31.03190372	57.09123733	0.394838388
0.5544	30.67512899	56.98609234	0.39865096
0.5676	30.32451154	56.88198342	0.402385938
0.5808	29.97985365	56.77888125	0.406045873
0.594	29.64096831	56.67675797	0.409633177
0.6072	29.30767833	56.57558707	0.413150133
0.6204	28.97981562	56.4753433	0.416598904
0.6336	28.65722056	56.37600257	0.419981546
0.6468	28.33974139	56.2775419	0.423300008
0.66	28.02723363	56.17993931	0.426556147
0.6732	27.71955964	56.08317382	0.42975173
0.6864	27.41658809	55.98722532	0.432888443
0.6996	27.11818815	55.89207455	0.435967976
0.7128	26.8242403	55.79770306	0.43899186
0.726	26.53463025	55.70409313	0.441961559
0.7392	26.24924865	55.61122777	0.444878472
0.7524	25.96799078	55.51909064	0.447743937
0.7656	25.69075626	55.42766603	0.450559239
0.7788	25.4174488	55.33693883	0.453325607
0.792	25.14797595	55.24689448	0.45604422
0.8052	24.88224892	55.15751896	0.458716213
0.8184	24.62018231	55.06879876	0.461342674
0.8316	24.36169399	54.98072085	0.463924649
0.8448	24.10670487	54.89327265	0.466463148
0.858	23.85513878	54.806442	0.46895914
0.8712	23.60692228	54.72021716	0.471413559
0.8844	23.36198453	54.63458679	0.473827307
0.8976	23.12025719	54.54953991	0.476201253
0.9108	22.88167422	54.46506591	0.478536238
0.924	22.64617187	54.38115449	0.48083307
0.9372	22.41368845	54.2977957	0.483092534
0.9504	22.18416435	54.21497988	0.485315387
0.9636	21.95754184	54.13269767	0.487502361
0.9768	21.73376504	54.05094001	0.489654166
0.99	21.51277984	53.96969808	0.491771488
1.0032	21.29453378	53.88896333	0.493854993
1.0164	21.07897599	53.80872746	0.495905325
1.0296	20.86605654	53.7289824	0.497923119
1.0428	20.655725	53.64972032	0.49990902
1.056	20.44793502	53.57093359	0.501863615
1.0692	20.24264158	53.4926148	0.503787473
1.0824	20.03980097	53.41475674	0.505681148
1.0956	19.83937072	53.33735238	0.507545177
1.1088	19.64130955	53.2603949	0.509380081
1.122	19.44557731	53.18387764	0.511186369
1.1352	19.25213496	53.10779411	0.512964533
1.1484	19.0609445	53.03213799	0.514715053
1.1616	18.87196894	52.95690313	0.516438397
1.1748	18.68517226	52.88208352	0.518135019
1.188	18.50051938	52.80767329	0.519805362
1.2012	18.31797611	52.73366674	0.521449858
1.2144	18.13750912	52.66005827	0.523068927
1.2276	17.95908592	52.58684245	0.524662978
1.2408	17.78267483	52.51401394	0.526232411
1.254	17.60824491	52.44156757	0.527777616
1.2672	17.435766	52.36949825	0.529298973
1.2804	17.26520863	52.29780102	0.530796854
1.2936	17.09654405	52.22647103	0.532271621
1.3068	16.92974414	52.15550353	0.533723627
1.32	16.76478146	52.0848939	0.535153219
1.3332	16.60162918	52.0146376	0.536560734
1.3464	16.44026107	51.94473018	0.537946502
1.3596	16.28065149	51.87516731	0.539310846
1.3728	16.12277537	51.80594473	0.540654081
1.386	15.96660815	51.73705827	0.541976517
1.3992	15.81212585	51.66850387	0.543278455
1.4124	15.65930495	51.60027753	0.544560191
1.4256	15.50812246	51.53237534	0.545822013
1.4388	15.35855585	51.46479347	0.547064206
1.452	15.21058307	51.39752815	0.548287047
1.4652	15.0641825	51.3305757	0.549490806
1.4784	14.91933297	51.26393253	0.550675751
1.4916	14.77601374	51.19759507	0.551842141
1.5048	14.63420446	51.13155987	0.552990234
1.518	14.49388519	51.06582351	0.554120278
1.5312	14.35503637	51.00038266	0.55523252
1.5444	14.21763878	50.93523403	0.556327201
1.5576	14.08167362	50.8703744	0.557404557
1.5708	13.94712242	50.80580061	0.558464821
1.584	13.81396708	50.74150957	0.559508219
1.5972	13.68218982	50.67749822	0.560534976
1.6104	13.55177319	50.61376357	0.561545309
1.6236	13.42270006	50.55030268	0.562539434
1.6368	13.2949536	50.48711267	0.563517562
1.65	13.1685173	50.42419069	0.5644799
1.6632	13.04337491	50.36153397	0.565426652
1.6764	12.9195105	50.29913975	0.566358019
1.6896	12.7969084	50.23700534	0.567274196
1.7028	12.6755532	50.1751281	0.568175377
1.716	12.55542977	50.11350542	0.569061752
1.7292	12.43652324	50.05213474	0.569933508
1.7424	12.31881898	49.99101354	0.570790827
1.7556	12.2023026	49.93013935	0.57163389
1.7688	12.08695996	49.86950972	0.572462875
1.782	11.97277713	49.80912225	0.573277956
1.7952	11.85974045	49.74897459	0.574079305
1.8084	11.74783643	49.68906442	0.574867091
1.8216	11.63705182	49.62938944	0.575641479
1.8348	11.5273736	49.56994741	0.576402634
1.848	11.41878892	49.51073611	0.577150715
1.8612	11.31128515	49.45175335	0.577885882
1.8744	11.20484985	49.392997	0.57860829
1.8876	11.09947078	49.33446493	0.579318093
1.9008	10.99513589	49.27615505	0.580015442
1.914	10.89183329	49.21806532	0.580700485
1.9272	10.7895513	49.16019371	0.58137337
1.9404	10.6882784	49.10253823	0.58203424
1.9536	10.58800323	49.04509691	0.582683238
1.9668	10.48871462	48.98786782	0.583320503


==> WA.txt <==
x	y
0.05	22.46337593
0.06	18.71482233
0.07	16.03720518
0.08	14.02587688
0.09	12.49653415
0.1	11.2187342
0.11	10.19620643
0.12	9.344396028
0.13	8.62433061
0.14	8.00790106
0.15	7.474407704
0.16	7.007162887
0.17	6.620302445
0.18	6.2502184
0.19	5.909864027
0.2	5.618422742
0.21	5.355635446
0.22	5.11779403
0.23	4.901823216
0.24	4.705148883
0.25	4.580467564
0.26	4.361339866
0.27	4.210798589
0.28	4.07263727
0.29	3.945705965
0.3	3.82901443
0.31	3.721707238
0.32	3.623043224
0.33	3.545663973
0.34	3.460880016
0.35	3.373049021
0.36	3.3034496
0.37	3.239937522
0.38	3.182195787
0.39	3.129948245
0.4	3.082954343
0.41	3.041004862
0.42	3.003548915
0.43	2.971229235
0.44	2.943484027
0.45	2.920196504
0.46	2.901270297
0.47	2.886628186
0.48	2.876211101
0.49	2.869977374
0.5	2.867902209
0.51	2.869977374
0.52	2.876211101
0.53	2.886628186
0.54	2.901270297
0.55	2.920196504
0.56	2.943484027
0.57	2.971229235
0.58	3.003548915
0.59	3.041004862
0.6	3.082954343
0.61	3.129948245
0.62	3.182195787
0.63	3.239937522
0.64	3.3034496
0.65	3.373049021
0.66	3.460880016
0.67	3.545663973
0.68	3.623043224
0.69	3.721707238
0.7	3.82901443
0.71	3.945705965
0.72	4.07263727
0.73	4.210798589
0.74	4.361339866
0.75	4.580467564
0.76	4.705148883
0.77	4.901823216
0.78	5.11779403
0.79	5.355635446
0.8	5.618422742
0.81	5.909864027
0.82	6.2502184
0.83	6.620302445
0.84	7.007162887
0.85	7.474407704
0.86	8.00790106
0.87	8.62433061
0.88	9.344396028
0.89	10.19620643
0.9	11.2187342
0.91	12.49653415
0.92	14.02587688
0.93	16.03720518
0.94	18.71482233
0.95	22.46337593


==> WA_brenner.txt <==
x	yAku	yBrenner
0.05	22.46337593	22.5
0.06	18.71482233	18.75
0.07	16.03720518	16.07142857
0.08	14.02587688	14.0625
0.09	12.49653415	12.5
0.1	11.2187342	11.25
0.11	10.19620643	10.22727273
0.12	9.344396028	9.375
0.13	8.62433061	8.653846154
0.14	8.00790106	8.035714286
0.15	7.474407704	7.5
0.16	7.007162887	7.03125
0.17	6.620302445	6.617647059
0.18	6.2502184	6.25
0.19	5.909864027	5.921052632
0.2	5.618422742	5.625
0.21	5.355635446	5.357142857
0.22	5.11779403	5.113636364
0.23	4.901823216	4.891304348
0.24	4.705148883	4.6875
0.25	4.580467564	4.5
0.26	4.361339866	4.326923077
0.27	4.210798589	4.166666667
0.28	4.07263727	4.017857143
0.29	3.945705965	3.879310345
0.3	3.82901443	3.75
0.31	3.721707238	3.629032258
0.32	3.623043224	3.515625
0.33	3.545663973	3.409090909
0.34	3.460880016	3.308823529
0.35	3.373049021	3.214285714
0.36	3.3034496	3.125
0.37	3.239937522	3.040540541
0.38	3.182195787	2.960526316
0.39	3.129948245	2.884615385
0.4	3.082954343	2.8125
0.41	3.041004862	2.743902439
0.42	3.003548915	2.678571429
0.43	2.971229235	2.61627907
0.44	2.943484027	2.556818182
0.45	2.920196504	2.5
0.46	2.901270297	2.445652174
0.47	2.886628186	2.393617021
0.48	2.876211101	2.34375
0.49	2.869977374	2.295918367
0.5	2.867902209	2.25

